ExplainIt! -- A declarative root-cause analysis engine for time series data (extended version)

We present ExplainIt!, a declarative, unsupervised root-cause analysis engine that uses time series monitoring data from large complex systems such as data centres. ExplainIt! empowers operators to succinctly specify a large number of causal hypotheses to search for causes of interesting events. ExplainIt! then ranks these hypotheses, reducing the number of causal dependencies from hundreds of thousands to a handful for human understanding. We show how a declarative language, such as SQL, can be effective in declaratively enumerating hypotheses that probe the structure of an unknown probabilistic graphical causal model of the underlying system. Our thesis is that databases are in a unique position to enable users to rapidly explore the possible causal mechanisms in data collected from diverse sources. We empirically demonstrate how ExplainIt! had helped us resolve over 30 performance issues in a commercial product since late 2014, of which we discuss a few cases in detail.

==> lines-source-code.txt <==
http://cloc.sourceforge.net v 1.62  T=36.77 s (74.0 files/s, 26518.0 lines/s)
----------------------------------------------------------------------------------------
Language                              files          blank        comment           code
----------------------------------------------------------------------------------------
Javascript                             2029          68268          63313         586214
JSON                                     43              0              0         205606
CSS                                      25            105             41           8332
Java                                     57            986           2111           7562
XML                                     246             65            109           5964
LESS                                     75           1237           1555           5880
TypeScript                               68            636           2854           3540
HTML                                     85            268             49           2975
Python                                   19            385            230           2649
Scala                                    11            165            193            907
Maven                                     1             18             44            607
SASS                                      3             31              2            268
YAML                                      7             68             18            211
make                                      2             37             13            123
Kotlin                                    1             10             26             94
Bourne Shell                              4             16              5             74
Objective C                               1             27              4             73
JSP                                       1              5              1             40
C++                                       1              9              3             34
Lisp                                      3              3              2             34
Velocity Template Language                1              5              8             31
Tcl/Tk                                    1              5              5             30
Haml                                      1              5              2             29
Pascal                                    1              7             12             29
ActionScript                              1             12             11             28
Ruby                                      1              6              1             28
Perl                                      1              6              3             28
AutoHotkey                                1              6              3             26
VHDL                                      1              9              0             25
Lua                                       1              8              7             23
Go                                        1              4              8             22
Fortran 90                                1              8              4             21
ABAP                                      1             11              9             21
Racket                                    1              1              1             19
Rust                                      1              2              0             18
PowerShell                                1              5              1             18
Visual Basic                              1              1              5             17
CoffeeScript                              1              3              3             16
Vala                                      1              5              0             16
Assembly                                  2              5              0             15
PHP                                       1              4              1             14
Erlang                                    1              3              3             14
Clojure                                   1              1              4             14
Swift                                     1              3              0             13
D                                         1              1              0             13
Verilog-SystemVerilog                     1              1              0             11
Haskell                                   1              4              6             10
OCaml                                     1              3              5             10
DOS Batch                                 1              4              1             10
Dart                                      1              4              5             10
Windows Message File                      1              0              0              8
Razor                                     1              0              1              6
Handlebars                                1              1              1              6
SQL                                       1              0              0              6
Ada                                       1              0              0              5
XQuery                                    1              1              0              5
C#                                        1              0              1              3
ColdFusion                                1              2              1              2
COBOL                                     1              0              0              1
----------------------------------------------------------------------------------------
SUM:                                   2722          72485          70685         831808
----------------------------------------------------------------------------------------


==> scenarios.txt <==
isaac_june25_12am__june26_12pm	816	130259
isaac_june25_12am__june26_12pm	816	130259
isaac_june25_12am__june26_12pm	816	130259
isaac_june25_12am__june26_12pm	816	130259
isaac_june25_12am__june26_12pm	816	130259
grigori_jan19_12am__jan21_12am	2337	158253
grigori_jan19_12am__jan21_12am	2337	158253
grigori_jan19_12am__jan21_12am	2337	158253
grigori_jan19_12am__jan21_12am	2337	158253
grigori_jan19_12am__jan21_12am	2337	158253
apr15_8am__apr16_3pm__london	902	61229
apr15_8am__apr16_3pm__london	902	61229
apr15_8am__apr16_3pm__london	902	61229
apr15_8am__apr16_3pm__london	902	61229
apr15_8am__apr16_3pm__london	902	61229
vcluster27_jan7_12am__jan12_12am	2156	141082
vcluster27_jan7_12am__jan12_12am	2156	141082
vcluster27_jan7_12am__jan12_12am	2156	141082
vcluster27_jan7_12am__jan12_12am	2156	141082
vcluster27_jan7_12am__jan12_12am	2156	141082
markov_apr9_12am__apr11_12pm	800	63797
markov_apr9_12am__apr11_12pm	800	63797
markov_apr9_12am__apr11_12pm	800	63797
markov_apr9_12am__apr11_12pm	800	63797
markov_apr9_12am__apr11_12pm	800	63797
nov3_12am__nov12_12am	436	29689
nov3_12am__nov12_12am	436	29689
nov3_12am__nov12_12am	436	29689
nov3_12am__nov12_12am	436	29689
nov3_12am__nov12_12am	436	29689
ivana_jan10_8am__feb9_8am	751	61231
ivana_jan10_8am__feb9_8am	751	61231
ivana_jan10_8am__feb9_8am	751	61231
ivana_jan10_8am__feb9_8am	751	61231
ivana_jan10_8am__feb9_8am	751	61231
aug23_7am__aug24_6am_split	603	100486
aug23_7am__aug24_6am_split	603	100486
aug23_7am__aug24_6am_split	603	100486
aug23_7am__aug24_6am_split	603	100486
aug23_7am__aug24_6am_split	603	100486
Mar16_12am__mar22_12am_newton	622	51230
Mar16_12am__mar22_12am_newton	622	51230
Mar16_12am__mar22_12am_newton	622	51230
Mar16_12am__mar22_12am_newton	622	51230
Mar16_12am__mar22_12am_newton	622	51230
aug5_9am__aug7_9am_split	601	71227
aug5_9am__aug7_9am_split	601	71227
aug5_9am__aug7_9am_split	601	71227
aug5_9am__aug7_9am_split	601	71227
aug5_9am__aug7_9am_split	601	71227
rtp-2_split	509	27902
rtp-2_split	509	27902
rtp-2_split	509	27902
rtp-2_split	509	27902
rtp-2_split	509	27902


==> score-summary.txt <==
Harmonic mean	0.002953724975	0.00178784267	0.004398826979	0.008695652174	0.008612440191	0.008720930233
Average	0.2340094628	0.1544415584	0.4382276904	0.351047619	0.4370990676	0.3586899767
Stdev	0.3720723647	0.2999048028	0.4652618244	0.353490261	0.4555085655	0.3504137396
Failures (percent) top20	36.36363636	54.54545455	18.18181818	18.18181818	18.18181818	18.18181818
Failures (percent) top10	54.54545455	63.63636364	45.45454545	18.18181818	36.36363636	27.27272727
Failures (percent) top5	63.63636364	81.81818182	54.54545455	36.36363636	54.54545455	27.27272727
Perfect score	15.38461538	7.692307692	23.07692308	15.38461538	23.07692308	15.38461538


==> scores.txt <==
isaac_june25_12am__june26_12pm	0.2	0.1666666667	1	0.1428571429	1	0.3333333333
grigori_jan19_12am__jan21_12am	0.1428571429	0.1428571429	0.07142857143	0.001	0.07692307692	0.001
apr15_8am__apr16_3pm__london	1	1	1	0.2	1	1
vcluster27_jan7_12am__jan12_12am	0.001	0.001	0.001	0.3333333333	0.1666666667	0.3333333333
markov_apr9_12am__apr11_12pm	0.07692307692	0.001	1	0.1	1	0.07692307692
nov3_12am__nov12_12am	0.001	0.001	0.001	0.3333333333	0.1666666667	0.5
ivana_jan10_8am__feb9_8am	0.001	0.001	0.1111111111	1	0.001	0.2
aug23_7am__aug24_6am_split	1	0.001	1	0.25	1	1
Mar16_12am__mar22_12am_newton	0.05	0.05	0.05263157895	0.5	0.0625	0.25
aug5_9am__aug7_9am_split	0.3333333333	0.001	0.5	1	0.3333333333	0.25
rtp-2_split	0.001	0.3333333333	0.08333333333	0.001	0.001	0.001


==> scripts/runtimes.csv <==
path,num_families,num_features,mean_features_per_family,max_features_per_family,scorer,mean_score_sec,max_score_sec,mean_score_sec_per_feature,data_prep_time_sec,score_time_sec
isaac_june25_12am__june26_12pm,816,130259,159.631,55174,corr,2.20666,39.372,0.616506,38.166,69.3
isaac_june25_12am__june26_12pm,816,130259,159.631,55174,corrmax,1.67567,41.448,0.486147,39.443,76.601
isaac_june25_12am__june26_12pm,816,130259,159.631,55174,l2,2.63977,133.015,0.412923,34.459,187.678
isaac_june25_12am__june26_12pm,816,130259,159.631,55174,proj50,1.58432,26.819,0.263235,29.94,62.985
isaac_june25_12am__june26_12pm,816,130259,159.631,55174,proj500,1.7131,27.581,0.276857,31.278,58.593
grigori_jan19_12am__jan21_12am,2337,158253,67.7163,26533,corr,1.1125,45.48,0.180078,46.848,76.514
grigori_jan19_12am__jan21_12am,2337,158253,67.7163,26533,corrmax,0.498301,33.907,0.060098,29.936,50.765
grigori_jan19_12am__jan21_12am,2337,158253,67.7163,26533,l2,1.61877,94.51,0.298979,39.126,129.511
grigori_jan19_12am__jan21_12am,2337,158253,67.7163,26533,proj50,1.08145,88.094,0.200901,29.747,110.669
grigori_jan19_12am__jan21_12am,2337,158253,67.7163,26533,proj500,1.13929,50.17,0.207988,29.459,70.662
apr15_8am__apr16_3pm__london,902,61229,67.8814,8374,corr,0.490312,12.998,0.100166,12.464,25.155
apr15_8am__apr16_3pm__london,902,61229,67.8814,8374,corrmax,0.543763,14.319,0.12787,9.734,25.111
apr15_8am__apr16_3pm__london,902,61229,67.8814,8374,l2,1.26939,49.647,0.289331,10,63.945
apr15_8am__apr16_3pm__london,902,61229,67.8814,8374,proj50,1.15176,15.245,0.307614,9.23,25.713
apr15_8am__apr16_3pm__london,902,61229,67.8814,8374,proj500,0.919083,14.599,0.237107,11.183,27.77
vcluster27_jan7_12am__jan12_12am,2156,141082,65.4369,75051,corr,0.480498,36.291,0.122984,54.933,99.572
vcluster27_jan7_12am__jan12_12am,2156,141082,65.4369,75051,corrmax,0.461418,39.851,0.119788,52.873,103.172
vcluster27_jan7_12am__jan12_12am,2156,141082,65.4369,75051,l2,1.47064,228.15,0.367957,53.965,297.376
vcluster27_jan7_12am__jan12_12am,2156,141082,65.4369,75051,proj50,1.43107,40.406,0.404501,52.982,114.704
vcluster27_jan7_12am__jan12_12am,2156,141082,65.4369,75051,proj500,1.23344,46.411,0.349602,52.934,103.114
markov_apr9_12am__apr11_12pm,800,63797,79.7463,8373,corr,0.462824,15.835,0.0643524,10.933,24.209
markov_apr9_12am__apr11_12pm,800,63797,79.7463,8373,corrmax,0.468694,14.997,0.0760624,8.272,21.444
markov_apr9_12am__apr11_12pm,800,63797,79.7463,8373,l2,1.08406,23.773,0.205224,9.626,34.088
markov_apr9_12am__apr11_12pm,800,63797,79.7463,8373,proj50,1.06543,14.532,0.217592,9.001,29.19
markov_apr9_12am__apr11_12pm,800,63797,79.7463,8373,proj500,1.15196,21.13,0.222969,8.408,31.337
nov3_12am__nov12_12am,436,29689,68.094,7381,corr,0.400415,6.527,0.0912313,10.749,16.161
nov3_12am__nov12_12am,436,29689,68.094,7381,corrmax,0.392447,6.293,0.101625,8.87,13.649
nov3_12am__nov12_12am,436,29689,68.094,7381,l2,1.33136,29.532,0.293433,10.144,40.413
nov3_12am__nov12_12am,436,29689,68.094,7381,proj50,1.01959,9.268,0.264197,9.719,18.059
nov3_12am__nov12_12am,436,29689,68.094,7381,proj500,1.17306,11.165,0.291806,9.578,19.547
ivana_jan10_8am__feb9_8am,751,61231,81.5326,5402,corr,0.583515,12.816,0.0837347,12.284,20.798
ivana_jan10_8am__feb9_8am,751,61231,81.5326,5402,corrmax,0.567514,10.887,0.103309,9.403,18.608
ivana_jan10_8am__feb9_8am,751,61231,81.5326,5402,l2,3.08666,47.473,0.872397,22.535,63.358
ivana_jan10_8am__feb9_8am,751,61231,81.5326,5402,proj50,1.63906,21.149,0.319022,11.593,34.261
ivana_jan10_8am__feb9_8am,751,61231,81.5326,5402,proj500,1.64013,27.475,0.30831,10.284,41.764
aug23_7am__aug24_6am_split,603,100486,166.643,27854,corr,0.905643,17.388,0.16017,24.08,34.562
aug23_7am__aug24_6am_split,603,100486,166.643,27854,corrmax,0.603917,14.141,0.110046,24.702,28.037
aug23_7am__aug24_6am_split,603,100486,166.643,27854,l2,2.1594,85.847,0.391858,23.565,119.359
aug23_7am__aug24_6am_split,603,100486,166.643,27854,proj50,1.58475,21.719,0.406027,23.57,38.381
aug23_7am__aug24_6am_split,603,100486,166.643,27854,proj500,1.51677,24.885,0.366151,21.911,42.982
Mar16_12am__mar22_12am_newton,622,51230,82.3633,7876,corr,0.583598,13.861,0.100694,15.288,24.402
Mar16_12am__mar22_12am_newton,622,51230,82.3633,7876,corrmax,0.69558,17.611,0.128725,19.596,28.391
Mar16_12am__mar22_12am_newton,622,51230,82.3633,7876,l2,1.74118,82.761,0.267029,14.203,93.754
Mar16_12am__mar22_12am_newton,622,51230,82.3633,7876,proj50,3.57082,46.858,0.728024,17.25,57.515
Mar16_12am__mar22_12am_newton,622,51230,82.3633,7876,proj500,3.72935,47.806,0.717866,14.916,65.972
aug5_9am__aug7_9am_split,601,71227,118.514,6727,corr,1.26635,25.254,0.213382,52.007,42.918
aug5_9am__aug7_9am_split,601,71227,118.514,6727,corrmax,1.204,24.894,0.198673,38.499,45.667
aug5_9am__aug7_9am_split,601,71227,118.514,6727,l2,2.90473,155.31,0.622811,69.041,193.319
aug5_9am__aug7_9am_split,601,71227,118.514,6727,proj50,3.31096,52.915,1.07658,25.252,86.762
aug5_9am__aug7_9am_split,601,71227,118.514,6727,proj500,3.8465,71.485,1.14002,31.89,97.55
rtp-2_split,509,27902,54.8173,2475,corr,1.72193,16.858,0.645561,47.483,51.218
rtp-2_split,509,27902,54.8173,2475,corrmax,1.56736,10.105,0.612083,49.295,39.916
rtp-2_split,509,27902,54.8173,2475,l2,2.94038,82.015,0.846841,46.518,111.521
rtp-2_split,509,27902,54.8173,2475,proj50,4.03117,31.448,1.53124,48.82,83.129
rtp-2_split,509,27902,54.8173,2475,proj500,4.59204,77.51,1.45522,51.514,111.978
